Information-Theoretic Foundations of DNA Data Storage

Due to its longevity and enormous information density, DNA is an attractive medium for archival data storage. Thanks to rapid technological advances, DNA storage is becoming practically feasible, as demonstrated by a number of experimental storage systems, making it a promising solution for our society's increasing need of data storage. While in living things, DNA molecules can consist of millions of nucleotides, due to technological constraints, in practice, data is stored on many short DNA molecules, which are preserved in a DNA pool and cannot be spatially ordered. Moreover, imperfections in sequencing, synthesis, and handling, as well as DNA decay during storage, introduce random noise into the system, making the task of reliably storing and retrieving information in DNA challenging. This unique setup raises a natural information-theoretic question: how much information can be reliably stored on and reconstructed from millions of short noisy sequences? The goal of this monograph is to address this question by discussing the fundamental limits of storing information on DNA. Motivated by current technological constraints on DNA synthesis and sequencing, we propose a probabilistic channel model that captures three key distinctive aspects of the DNA storage systems: (1) the data is written onto many short DNA molecules that are stored in an unordered fashion; (2) the molecules are corrupted by noise and (3) the data is read by randomly sampling from the DNA pool. Our goal is to investigate the impact of each of these key aspects on the capacity of the DNA storage system. Rather than focusing on coding-theoretic considerations and computationally efficient encoding and decoding, we aim to build an information-theoretic foundation for the analysis of these channels, developing tools for achievability and converse arguments.

==> curve.dat <==
0.00001000	2.00068233
0.00001097	2.00074298
0.00001205	2.00080898
0.00001322	2.00088078
0.00001451	2.00095890
0.00001592	2.00104389
0.00001748	2.00113633
0.00001918	2.00123688
0.00002105	2.00134624
0.00002310	2.00146517
0.00002535	2.00159450
0.00002783	2.00173514
0.00003054	2.00188804
0.00003352	2.00205429
0.00003678	2.00223501
0.00004037	2.00243146
0.00004431	2.00264499
0.00004863	2.00287706
0.00005337	2.00312927
0.00005857	2.00340334
0.00006428	2.00370114
0.00007055	2.00402470
0.00007743	2.00437622
0.00008498	2.00475807
0.00009326	2.00517286
0.00010235	2.00562337
0.00011233	2.00611265
0.00012328	2.00664398
0.00013530	2.00722094
0.00014850	2.00784740
0.00016298	2.00852755
0.00017886	2.00926592
0.00019630	2.01006745
0.00021544	2.01093748
0.00023645	2.01188178
0.00025950	2.01290662
0.00028480	2.01401881
0.00031257	2.01522571
0.00034305	2.01653530
0.00037649	2.01795624
0.00041320	2.01949791
0.00045349	2.02117051
0.00049770	2.02298506
0.00054623	2.02495355
0.00059948	2.02708898
0.00065793	2.02940545
0.00072208	2.03191827
0.00079248	2.03464410
0.00086975	2.03760098
0.00095455	2.04080859
0.00104762	2.04428827
0.00114976	2.04806327
0.00126186	2.05215889
0.00138489	2.05660271
0.00151991	2.06142477
0.00166810	2.06665785
0.00183074	2.07233776
0.00200923	2.07850360
0.00220513	2.08519818
0.00242013	2.09246838
0.00265609	2.10036558
0.00291505	2.10894621
0.00319927	2.11827231
0.00351119	2.12841220
0.00385353	2.13944122
0.00422924	2.15144260
0.00464159	2.16450850
0.00509414	2.17874113
0.00559081	2.19425409
0.00613591	2.21117400
0.00673415	2.22964227
0.00739072	2.24981729
0.00811131	2.27187701
0.00890215	2.29602189
0.00977010	2.32247860
0.01072267	2.35150427
0.01176812	2.38339172
0.01291550	2.41847574
0.01417474	2.45714081
0.01555676	2.49983047
0.01707353	2.54705891
0.01873817	2.59942546
0.02056512	2.65763264
0.02257020	2.72250893
0.02477076	2.79503790
0.02718588	2.87639553
0.02983647	2.96799872
0.03274549	3.07156899
0.03593814	3.18921710
0.03944206	3.32355690
0.04328761	3.47786081
0.04750810	3.65627530
0.05214008	3.86412491
0.05722368	4.10834924
0.06280291	4.39814471
0.06892612	4.74592986
0.07564633	5.16883708
0.08302176	5.69109023
0.09111628	6.34793181
0.10000000	7.19238428
0.10835759	8.13418104
0.11684671	9.27619710
0.12533583	10.65762601
0.13382495	12.35117960
0.14231407	14.45928759
0.15080320	17.12998772
0.15929232	20 %.58368190

==> curves.dat <==
   9.9999999999999991e-06	   2.0000400008000159e+00	   9.9999999999999991e-06	   1.0000288543005624e+00	
   1.1150723073260409e-05	   2.0000446038870243e+00	   1.1207143930292750e-05	   1.0000323374840221e+00	
   1.2433862505654179e-05	   2.0000497366868610e+00	   1.2560007507429760e-05	   1.0000362411517036e+00	
   1.3864655753154552e-05	   2.0000554601608846e+00	   1.4076181190132280e-05	   1.0000406160656499e+00	
   1.5460093680951313e-05	   2.0000618422868990e+00	   1.5775378858669196e-05	   1.0000455191165190e+00	
   1.7239122332295087e-05	   2.0000689588669101e+00	   1.7679694142400302e-05	   1.0000510140636301e+00	
   1.9222867915348162e-05	   2.0000768944279241e+00	   1.9813887689743382e-05	   1.0000571723644027e+00	
   2.1434887679790952e-05	   2.0000857432265122e+00	   2.2205709115760972e-05	   1.0000640741039919e+00	
   2.3901449662379021e-05	   2.0000956103691023e+00	   2.4886257813454696e-05	   1.0000718090372440e+00	
   2.6651844623466192e-05	   2.0001066130613632e+00	   2.7890387320175931e-05	   1.0000804777565415e+00	
   2.9718733878783524e-05	   2.0001188820015603e+00	   3.1257158496882356e-05	   1.0000901930007784e+00	
   3.3138537157023722e-05	   2.0001325629345117e+00	   3.5030347412653348e-05	   1.0001010811225333e+00	
   3.6951865089092178e-05	   2.0001478183846864e+00	   3.9259014538176427e-05	   1.0001132837325777e+00	
   4.1204001464894511e-05	   2.0001648295891368e+00	   4.3998142649079873e-05	   1.0001269595432036e+00	
   4.5945440984525482e-05	   2.0001837986533584e+00	   4.9309351733379007e-05	   1.0001422864344278e+00	
   5.1232488889727272e-05	   2.0002049509558542e+00	   5.5261700198540870e-05	   1.0001594637700844e+00	
   5.7127929596323824e-05	   2.0002285378301714e+00	   6.1932582795773489e-05	   1.0001787149940820e+00	
   6.3701772267732421e-05	   2.0002548395565336e+00	   6.9408736936700611e-05	   1.0002002905407994e+00	
   7.1032082183338389e-05	   2.0002841686989221e+00	   7.7787370486943024e-05	   1.0002244710977228e+00	
   7.9205907774347931e-05	   2.0003168738276558e+00	   8.7177425700617683e-05	   1.0002515712630848e+00	
   8.8320314335795736e-05	   2.0003533436721916e+00	   9.7700995729922468e-05	   1.0002819436464809e+00	
   9.8483536690176742e-05	   2.0003940117541026e+00	   1.0949491212781595e-04	   1.0003159834663065e+00	
   1.0981626449074419e-04	   2.0004393615560527e+00	   1.2271252398511905e-04	   1.0003541337044595e+00	
   1.2245307542762087e-04	   2.0004899322891418e+00	   1.3752569183507300e-04	   1.0003968908861580e+00	
   1.3654403335624664e-04	   2.0005463253283526e+00	   1.5412702225087497e-04	   1.0004448115610709e+00	
   1.5225647032615384e-04	   2.0006092113940577e+00	   1.7273237219129887e-04	   1.0004985195713492e+00	
   1.6977697367190304e-04	   2.0006793385667794e+00	   1.9358365565687834e-04	   1.0005587142027035e+00	
   1.8931360176316120e-04	   2.0007575412327712e+00	   2.1695198914988654e-04	   1.0006261793265880e+00	
   2.1109835472625139e-04	   2.0008447500696049e+00	   2.4314121683660918e-04	   1.0007017936549689e+00	
   2.3538992947733168e-04	   2.0009420031940404e+00	   2.7249186124743977e-04	   1.0007865422442790e+00	
   2.6247679178360226e-04	   2.0010504586091455e+00	   3.0538555088334158e-04	   1.0008815294022686e+00	
   2.9268060183367819e-04	   2.0011714081041925e+00	   3.4224998229813485e-04	   1.0009879931707273e+00	
   3.2636003399625312e-04	   2.0013062927794971e+00	   3.8356448117553472e-04	   1.0011073215789013e+00	
   3.6391503612720705e-04	   2.0014567203894149e+00	   4.2986623470822811e-04	   1.0012410708871138e+00	
   4.0579157900500385e-04	   2.0016244847204594e+00	   4.8175727631481166e-04	   1.0013909860680681e+00	
   4.5248695229458660e-04	   2.0018115872483642e+00	   5.3991231351259027e-04	   1.0015590238050704e+00	
   5.0455566993005279e-04	   2.0020202613483562e+00	   6.0508750072729483e-04	   1.0017473783224620e+00	
   5.6261605504333973e-04	   2.0022529993674056e+00	   6.7813027110719115e-04	   1.0019585104045459e+00	
   6.2735758263585085e-04	   2.0025125829064199e+00	   7.5999035517867336e-04	   1.0021951800060669e+00	
   6.9954906718824557e-04	   2.0028021167050070e+00	   8.5173212961216997e-04	   1.0024604829105987e+00	
   7.8004779243737578e-04	   2.0031250665723115e+00	   9.5454845666183470e-04	   1.0027578919542341e+00	
   8.6980969173772833e-04	   2.0034853018656338e+00	   1.0697761942247981e-03	   1.0030913034018518e+00	
   9.6990069990053997e-04	   2.0038871430851999e+00	   1.1989135781878136e-03	   1.0034650891435331e+00	
   1.0815094113152369e-03	   2.0043354152300075e+00	   1.3436397030733116e-03	   1.0038841554711340e+00	
   1.2059611946701081e-03	   2.0048355076478401e+00	   1.5058363542798416e-03	   1.0043540093017356e+00	
   1.3447339318864648e-03	   2.0053934412143670e+00	   1.6876124757881487e-03	   1.0048808328382040e+00	
   1.4994755681682593e-03	   2.0060159437941505e+00	   1.8913315914715469e-03	   1.0054715678005373e+00	
   1.6720236815764050e-03	   2.0067105350734233e+00	   2.1196425365531272e-03	   1.0061340105287313e+00	
   1.8644273045191815e-03	   2.0074856220142259e+00	   2.3755138987921706e-03	   1.0068769194531779e+00	
   2.0789712562918725e-03	   2.0083506063663843e+00	   2.6622726172174740e-03	   1.0077101366576726e+00	
   2.3182032756178935e-03	   2.0093160058932260e+00	   2.9836472402833404e-03	   1.0086447255298485e+00	
   2.5849642753940304e-03	   2.0103935912255984e+00	   3.3438164059076147e-03	   1.0096931268127263e+00	
   2.8824220789190058e-03	   2.0115965405648022e+00	   3.7474631737480840e-03	   1.0108693357496674e+00	
   3.2141090382277358e-03	   2.0129396148187912e+00	   4.1998359161666485e-03	   1.0121891034664146e+00	
   3.5839639812540831e-03	   2.0144393561900116e+00	   4.7068165596092495e-03	   1.0136701662746179e+00	
   3.9963789859504099e-03	   2.0161143137535169e+00	   5.2749970637026196e-03	   1.0153325072319204e+00	
   4.4562515368130216e-03	   2.0179853001904799e+00	   5.9117651324786949e-03	   1.0171986550805614e+00	
   4.9690426831793064e-03	   2.0200756846000609e+00	   6.6254002721774846e-03	   1.0192940266427790e+00	
   5.5408418899343245e-03	   2.0224117272339042e+00	   7.4251814446093896e-03	   1.0216473199195457e+00	
   6.1784393507378476e-03	   2.0250229631230141e+00	   8.3215077158276390e-03	   1.0242909665739559e+00	
   6.8894066225012578e-03	   2.0279426429487679e+00	   9.3260334688321997e-03	   1.0272616542522259e+00	
   7.6821865386597753e-03	   2.0312082412157650e+00	   1.0451819938392993e-02	   1.0306009313952331e+00	
   8.5661934689723971e-03	   2.0348620439014571e+00	   1.1713505038307363e-02	   1.0343559099410646e+00	
   9.5519251164483034e-03	   2.0389518304000531e+00	   1.3127493689252003e-02	   1.0385800847708315e+00	
   1.0651087179003559e-02	   2.0435316678956217e+00	   1.4712171121945696e-02	   1.0433342931132195e+00	
   1.1876732356222310e-02	   2.0486628404892584e+00	   1.6488141929074180e-02	   1.0486878426733350e+00	
   1.3243415351946643e-02	   2.0544149407306826e+00	   1.8478497974222925e-02	   1.0547198443576660e+00	
   1.4767365713372239e-02	   2.0608671580182678e+00	   2.0709118641273911e-02	   1.0615207946277627e+00	
   1.6466680559137432e-02	   2.0681098071097925e+00	   2.3209007328226557e-02	   1.0691944644084161e+00	
   1.8361539485078234e-02	   2.0762461513785584e+00	   2.6010668560665418e-02	   1.0778601670315202e+00	
   2.0474444199684368e-02	   2.0853945903488418e+00	   2.9150530628251757e-02	   1.0876554982006772e+00	
   2.2830485734960323e-02	   2.0956913006905942e+00	   3.2669419239522490e-02	   1.0987396682100354e+00	
   2.5457642405856441e-02	   2.1072934459841384e+00	   3.6613088353640362e-02	   1.1112975831762608e+00	
   2.8387112056579573e-02	   2.1203831056456846e+00	   4.1032815091177274e-02	   1.1255448814532210e+00	
   3.1653682539253027e-02	   2.1351721209675403e+00	   4.5986066459191205e-02	   1.1417341988936989e+00	
   3.5296144824410840e-02	   2.1519081214037881e+00	   5.1537246559616320e-02	   1.1601630297810368e+00	
   3.9357753649069890e-02	   2.1708820845714878e+00	   5.7758533996460547e-02	   1.1811836802697260e+00	
   4.3886741172638223e-02	   2.1924379102044447e+00	   6.4730820370104025e-02	   1.2052159948053172e+00	
   4.8936889740394451e-02	   2.2169846685632493e+00	   7.2544762061368229e-02	   1.2327637987010420e+00	
   5.4568170556181642e-02	   2.2450124438763943e+00	   8.1301958981059380e-02	   1.2644363811318600e+00	
   6.0847455848642325e-02	   2.2771130745296135e+00	   9.1116275611548961e-02	   1.3009769039808230e+00	
   6.7849312988064930e-02	   2.3140076599539969e+00	   1.0211532151708533e-01	   1.3433004619655406e+00	
   7.5656889984088191e-02	   2.3565835673931468e+00	   1.1444211057300929e-01	   1.3925457994453410e+00	
   8.4362902879669549e-02	   2.4059450105111564e+00	   1.2825692048781953e-01	   1.4501466781916459e+00	
   9.4070736766755730e-02	   2.4634833961832570e+00	   1.4373937679631066e-01	   1.5179320478981617e+00	
   1.0489567349836693e-01	   2.5309770937065825e+00	   1.6109078842068353e-01	   1.5982693042127378e+00	
   1.1696626067634304e-01	   2.6107360718816914e+00	   1.8053676516749367e-01	   1.6942734859723907e+00	
   1.3042583817166872e-01	   2.7058168651533170e+00	   2.0233015119415643e-01	   1.8101199871444134e+00	
   1.4543424030501545e-01	   2.8203512963582571e+00	   2.2675431258708043e-01	   1.9515245124652283e+00	
   1.6216969390112346e-01	   2.9600659915552954e+00	   2.5412682179780033e-01	   2.1265022262781961e+00	
   1.8083093475668313e-01	   3.1331357230302226e+00	   2.8480358684358048e-01	   2.3466108156867009e+00	
   2.0163956765505942e-01	   3.3516508611432752e+00	   3.1918347896196370e-01	   2.6290696484310798e+00	
   2.2484269795335241e-01	   3.6342847984113082e+00	   3.5771351888982950e-01	   3.0005483177711456e+00	
   2.5071586599225620e-01	   4.0114867477644438e+00	   4.0089468920098126e-01	   3.5043363419339615e+00	
   2.7956631917523161e-01	   4.5365118264070556e+00	   4.4928844827653752e-01	   4.2148880180405195e+00	
   3.1173666057337385e-01	   5.3117086047957862e+00	   5.0352403060530448e-01	   5.2700084674473393e+00	
   3.4760891738366606e-01	   6.5620637561689952e+00	   5.6430662833547796e-01	   6.9505366638892960e+00	
   3.8760907755411167e-01	   8.8975157266945590e+00	   6.3242656045739176e-01	   9.9098555375826951e+00	
   4.3221214844878070e-01	   1.4751905793096535e+01	   7.0876954883859788e-01	   1.5995809278475674e+01	
   4.8194779762512735e-01	   5.5394903028116232e+01	   7.9432823472428149e-01	   3.2424430018413972e+01	


==> data/GM6hist.dat <==
0	303
13	150
26	210
39	228
52	217
65	231
78	202
91	167
104	133
117	120
130	108
143	94
156	68
169	85
182	86
195	71
208	59
221	59
234	52
247	44
260	37
273	55
286	36
299	28
312	37
325	35
338	25
351	26
364	23
377	19
390	20
403	20
416	18
429	10
442	11
455	12
468	8
481	10
494	15
507	12
520	9
533	4
546	8
559	9
572	7
585	8
598	9
611	5
624	5
637	10
650	7
663	5
676	4
689	7
702	3
715	1
728	4
741	2
754	4
767	2
780	1
793	2
806	1
819	0
832	2
845	3
858	4
871	3
884	0
897	1
910	2
923	1
936	2
949	1
962	2
975	0
988	1
1001	2
1014	1
1027	0
1040	1
1053	1
1066	0
1079	0
1092	0
1105	1
1118	0
1131	0
1144	0
1157	0
1170	0
1183	0
1196	1
1209	2
1222	0
1235	2
1248	0
1261	0
1274	0
1287	0
1300	0
1313	0
1326	1
1339	0
1352	0
1365	0
1378	0
1391	0
1404	0
1417	0
1430	1
1443	0
1456	0
1469	0
1482	0
1495	0
1508	0
1521	0
1534	0
1547	0
1560	0
1573	0
1586	0
1599	0
1612	0
1625	0
1638	0
1651	0
1664	0
1677	0
1690	0
1703	0
1716	0
1729	0
1742	0
1755	1
1768	0
1781	0
1794	0
1807	0
1820	0
1833	0
1846	0
1859	0
1872	0
1885	0
1898	0
1911	0
1924	0
1937	0
1950	0
1963	0
1976	0
1989	0
2002	0
2015	0
2028	0
2041	0
2054	0
2067	0
2080	0
2093	0
2106	0
2119	0
2132	0
2145	0
2158	0
2171	0
2184	0
2197	0
2210	0
2223	0
2236	0
2249	0
2262	0
2275	0
2288	0
2301	0
2314	0
2327	0
2340	0
2353	0
2366	0
2379	0
2392	0
2405	1
2418	0
2431	0
2444	0
2457	0
2470	0
2483	0
2496	0
2509	0
2522	0
2535	0
2548	0
2561	0
2574	0
2587	0


==> data/S1hist.dat <==
0	558
16	382
32	321
48	287
64	294
80	260
96	199
112	241
128	187
144	165
160	185
176	171
192	148
208	117
224	105
240	121
256	84
272	97
288	74
304	76
320	64
336	55
352	51
368	46
384	59
400	43
416	35
432	38
448	30
464	28
480	26
496	28
512	21
528	20
544	21
560	19
576	21
592	16
608	13
624	8
640	8
656	8
672	9
688	8
704	10
720	9
736	4
752	7
768	9
784	8
800	9
816	3
832	6
848	6
864	7
880	6
896	2
912	3
928	3
944	3
960	4
976	3
992	2
1008	7
1024	4
1040	2
1056	1
1072	5
1088	1
1104	4
1120	2
1136	5
1152	0
1168	4
1184	2
1200	0
1216	0
1232	0
1248	0
1264	4
1280	1
1296	1
1312	0
1328	1
1344	1
1360	0
1376	0
1392	2
1408	0
1424	0
1440	1
1456	0
1472	0
1488	2
1504	0
1520	0
1536	0
1552	0
1568	0
1584	0
1600	0
1616	0
1632	0
1648	0
1664	0
1680	1
1696	0
1712	1
1728	0
1744	0
1760	0
1776	1
1792	0
1808	1
1824	0
1840	0
1856	0
1872	0
1888	1
1904	1
1920	0
1936	0
1952	0
1968	0
1984	0
2000	1
2016	0
2032	1
2048	0
2064	0
2080	0
2096	1
2112	0
2128	0
2144	0
2160	0
2176	0
2192	0
2208	0
2224	0
2240	0
2256	0
2272	0
2288	0
2304	0
2320	0
2336	0
2352	0
2368	0
2384	0
2400	0
2416	0
2432	0
2448	0
2464	0
2480	0
2496	0
2512	0
2528	0
2544	0
2560	0
2576	0
2592	0
2608	0
2624	0
2640	0
2656	0
2672	0
2688	0
2704	0
2720	0
2736	0
2752	0
2768	0
2784	0
2800	0
2816	0
2832	0
2848	0
2864	0
2880	0
2896	0
2912	0
2928	0
2944	0
2960	0
2976	0
2992	0
3008	0
3024	0
3040	0
3056	0
3072	0
3088	1
3104	0
3120	0
3136	0
3152	0
3168	0
3184	0


==> data/capacity.dat <==
1.000000000000	0
0.980198673307	0.02
0.951133345573	0.050101010101
0.922929877072	0.080202020202
0.895562711534	0.110303030303
0.869007050497	0.140404040404
0.843238830836	0.170505050505
0.818234702955	0.200606060606
0.793972009634	0.230707070707
0.770428765493	0.260808080808
0.747583637078	0.290909090909
0.72541592352	0.32101010101
0.703905537784	0.351111111111
0.683032988467	0.381212121212
0.662779362132	0.411313131313
0.643126306175	0.441414141414
0.624056012191	0.471515151515
0.605551199837	0.501616161616
0.587595101179	0.531717171717
0.57017144549	0.561818181818
0.553264444512	0.591919191919
0.53685877815	0.62202020202
0.520939580585	0.652121212121
0.505492426807	0.682222222222
0.490503319545	0.712323232323
0.475958676581	0.742424242424
0.461845318443	0.772525252525
0.448150456465	0.802626262626
0.434861681193	0.832727272727
0.421966951148	0.862828282828
0.409454581909	0.892929292929
0.397313235528	0.92303030303
0.385531910253	0.953131313131
0.374099930565	0.983232323232
0.363006937499	1.01333333333
0.352242879257	1.04343434343
0.341798002105	1.07353535354
0.331662841529	1.10363636364
0.321828213664	1.13373737374
0.312285206966	1.16383838384
0.303025174144	1.19393939394
0.294039724319	1.22404040404
0.285320715421	1.25414141414
0.276860246815	1.28424242424
0.268650652139	1.31434343434
0.260684492356	1.34444444444
0.252954549017	1.37454545455
0.245453817718	1.40464646465
0.23817550175	1.43474747475
0.231113005947	1.46484848485
0.224259930704	1.49494949495
0.21761006618	1.52505050505
0.211157386674	1.55515151515
0.204896045158	1.58525252525
0.198820367985	1.61535353535
0.192924849747	1.64545454545
0.187204148282	1.67555555556
0.18165307984	1.70565656566
0.176266614378	1.73575757576
0.17103987101	1.76585858586
0.165968113577	1.79595959596
0.161046746363	1.82606060606
0.156271309922	1.85616161616
0.151637477045	1.88626262626
0.147141048834	1.91636363636
0.142777950899	1.94646464646
0.138544229666	1.97656565657
0.134436048794	2.00666666667
0.130449685698	2.03676767677
0.12658152818	2.06686868687
0.12282807115	2.09696969697
0.119185913452	2.12707070707
0.115651754786	2.15717171717
0.112222392712	2.18727272727
0.108894719749	2.21737373737
0.105665720563	2.24747474747
0.102532469231	2.27757575758
0.099492126592	2.30767676768
0.0965419376711	2.33777777778
0.0936792291867	2.36787878788
0.0909014071264	2.39797979798
0.0882059543968	2.42808080808
0.0855904285422	2.45818181818
0.0830524595323	2.48828282828
0.0805897476136	2.51838383838
0.0782000612264	2.54848484848
0.075881234982	2.57858585859
0.0736311677011	2.60868686869
0.0714478205095	2.63878787879
0.0693292149905	2.66888888889
0.0672734313926	2.69898989899
0.0652786068898	2.72909090909
0.0633429338931	2.75919191919
0.0614646584135	2.78929292929
0.0596420784718	2.81939393939
0.0578735425569	2.84949494949
0.056157448129	2.8795959596
0.0544922401676	2.9096969697
0.0528764097624	2.9397979798
0.0513084927462	2.9698989899
0.0497870683679	3.0


==> data/detcuts.dat <==
1.000000000000	0
0.500000000000	0.5
0.000000000000	1


==> data/erlich_hist.dat <==
0	0
2	2
4	1
6	4
8	2
10	9
12	10
14	21
16	22
18	42
20	66
22	82
24	123
26	159
28	198
30	270
32	328
34	349
36	422
38	500
40	571
42	637
44	694
46	727
48	813
50	837
52	910
54	974
56	1049
58	1137
60	1313
62	1282
64	1263
66	1284
68	1382
70	1345
72	1432
74	1444
76	1481
78	1482
80	1423
82	1474
84	1553
86	1492
88	1463
90	1458
92	1458
94	1419
96	1468
98	1388
100	1363
102	1335
104	1281
106	1350
108	1248
110	1215
112	1208
114	1161
116	1075
118	1134
120	1031
122	973
124	965
126	902
128	929
130	863
132	853
134	753
136	764
138	721
140	706
142	623
144	600
146	592
148	562
150	481
152	470
154	438
156	428
158	412
160	394
162	410
164	340
166	334
168	310
170	309
172	307
174	263
176	247
178	230
180	220
182	211
184	179
186	181
188	153
190	145
192	140
194	141
196	120
198	113
200	127
202	110
204	93
206	97
208	67
210	72
212	65
214	74
216	66
218	52
220	59
222	49
224	41
226	38
228	40
230	35
232	33
234	30
236	28
238	44
240	23
242	18
244	15
246	26
248	21
250	13
252	17
254	14
256	10
258	13
260	10
262	14
264	13
266	7
268	10
270	9
272	8
274	10
276	7
278	4
280	3
282	5
284	4
286	7
288	2
290	5
292	3
294	1
296	5
298	4
300	3
302	4
304	6
306	0
308	0
310	3
312	3
314	1
316	0
318	0
320	0
322	0
324	0
326	1
328	1
330	0
332	1
334	0
336	1
338	0
340	0
342	1
344	0
346	0
348	0
350	0
352	1
354	0
356	0
358	0
360	0
362	0
364	0
366	0
368	1
370	0
372	2
374	0
376	0
378	0
380	0
382	0
384	1
386	0
388	0
390	0
392	0
394	0
396	0
398	0


==> data/goldmanhist.dat <==
0	16
8	30
16	104
24	265
32	502
40	895
48	1403
56	1913
64	2525
72	2983
80	3349
88	3742
96	4130
104	4292
112	4624
120	4645
128	4674
136	4762
144	4692
152	4693
160	4451
168	4572
176	4243
184	4216
192	4062
200	3824
208	3727
216	3565
224	3523
232	3270
240	3224
248	3043
256	2814
264	2672
272	2670
280	2500
288	2347
296	2224
304	2093
312	2087
320	1880
328	1862
336	1766
344	1656
352	1555
360	1470
368	1400
376	1377
384	1256
392	1208
400	1140
408	992
416	1006
424	951
432	832
440	853
448	761
456	727
464	707
472	671
480	660
488	600
496	542
504	534
512	472
520	448
528	438
536	403
544	363
552	348
560	351
568	328
576	289
584	302
592	251
600	222
608	237
616	189
624	189
632	190
640	159
648	168
656	140
664	160
672	115
680	128
688	124
696	118
704	111
712	117
720	88
728	77
736	76
744	60
752	69
760	51
768	59
776	35
784	50
792	47
800	46
808	23
816	37
824	21
832	30
840	26
848	29
856	27
864	27
872	28
880	20
888	18
896	16
904	14
912	17
920	9
928	19
936	15
944	12
952	6
960	8
968	6
976	2
984	10
992	5
1000	7
1008	10
1016	5
1024	4
1032	2
1040	4
1048	3
1056	4
1064	6
1072	3
1080	2
1088	4
1096	0
1104	1
1112	0
1120	4
1128	3
1136	2
1144	0
1152	1
1160	2
1168	0
1176	2
1184	1
1192	2
1200	0
1208	1
1216	0
1224	0
1232	0
1240	0
1248	0
1256	1
1264	0
1272	0
1280	0
1288	1
1296	2
1304	0
1312	0
1320	0
1328	0
1336	0
1344	0
1352	0
1360	1
1368	0
1376	0
1384	0
1392	0
1400	0
1408	0
1416	1
1424	0
1432	0
1440	0
1448	0
1456	0
1464	0
1472	0
1480	0
1488	0
1496	0
1504	0
1512	0
1520	0
1528	0
1536	0
1544	0
1552	0
1560	1
1568	0
1576	0
1584	0
1592	0


==> data/tpc.dat <==
0	0	0
0.05	0	2.06115E-09
0.1	0	4.53999E-05
0.15	0	0.001272634
0.2	0	0.006737947
0.25	0	0.018315639
0.3	0	0.035673993
0.35	0	0.057432619
0.4	0	0.082084999
0.45	0	0.108368023
0.5	0	0.135335283
0.55	0	0.162320611
0.6	0	0.188875603
0.65	0	0.214711172
0.7	0	0.239651036
0.75	0	0.263597138
0.8	0	0.286504797
0.85	0	0.308365168
0.9	0	0.329192988
0.95	0	0.349018071
1	0	0.367879441
1.05	0.047619048	0.385821307
1.1	0.090909091	0.402890322
1.15	0.130434783	0.419133742
1.2	0.166666667	0.434598209
1.25	0.2	0.449328964
1.3	0.230769231	0.463369369
1.35	0.259259259	0.476760629
1.4	0.285714286	0.48954166
1.45	0.310344828	0.501749056
1.5	0.333333333	0.513417119
1.55	0.35483871	0.524577926
1.6	0.375	0.535261429
1.65	0.393939394	0.545495564
1.7	0.411764706	0.555306373
1.75	0.428571429	0.564718122
1.8	0.444444444	0.573753421
1.85	0.459459459	0.582433338
1.9	0.473684211	0.590777514
1.95	0.487179487	0.59880426
2	0.5	0.60653066
2.05	0.512195122	0.613972661
2.1	0.523809524	0.621145158
2.15	0.534883721	0.62806207
2.2	0.545454545	0.634736419
2.25	0.555555556	0.641180388
2.3	0.565217391	0.647405392
2.35	0.574468085	0.653422128
2.4	0.583333333	0.65924063
2.45	0.591836735	0.66487032
2.5	0.6	0.670320046
2.55	0.607843137	0.675598129
2.6	0.615384615	0.680712398
2.65	0.622641509	0.685670224
2.7	0.62962963	0.69047855
2.75	0.636363636	0.695143928
2.8	0.642857143	0.699672537
2.85	0.649122807	0.704070213
2.9	0.655172414	0.708342471
2.95	0.661016949	0.712494525
3	0.666666667	0.716531311
3.05	0.672131148	0.7204575
3.1	0.677419355	0.72427752
3.15	0.682539683	0.727995569
3.2	0.6875	0.731615629
3.25	0.692307692	0.735141481
3.3	0.696969697	0.738576715
3.35	0.701492537	0.741924745
3.4	0.705882353	0.745188817
3.45	0.710144928	0.748372019
3.5	0.714285714	0.751477293
3.55	0.718309859	0.754507439
3.6	0.722222222	0.757465128
3.65	0.726027397	0.760352907
3.7	0.72972973	0.763173203
3.75	0.733333333	0.765928338
3.8	0.736842105	0.768620527
3.85	0.74025974	0.771251885
3.9	0.743589744	0.773824437
3.95	0.746835443	0.776340119
4	0.75	0.778800783
4.05	0.75308642	0.781208202
4.1	0.756097561	0.783564076
4.15	0.759036145	0.785870031
4.2	0.761904762	0.788127628
4.25	0.764705882	0.790338363
4.3	0.76744186	0.792503672
4.35	0.770114943	0.794624933
4.4	0.772727273	0.79670347
4.45	0.775280899	0.798740553
4.5	0.777777778	0.800737403
4.55	0.78021978	0.802695195
4.6	0.782608696	0.804615058
4.65	0.784946237	0.806498079
4.7	0.787234043	0.808345302
4.75	0.789473684	0.810157735
4.8	0.791666667	0.811936346
4.85	0.793814433	0.81368207
4.9	0.795918367	0.815395806
4.95	0.797979798	0.817078421
5	0.8	0.818730753
5.05	0.801980198	0.820353608
5.1	0.803921569	0.821947766
5.15	0.805825243	0.823513977
5.2	0.807692308	0.825052967
5.25	0.80952381	0.826565438
5.3	0.811320755	0.828052066
5.35	0.813084112	0.829513506
5.4	0.814814815	0.83095039
5.45	0.816513761	0.83236333
5.5	0.818181818	0.833752918
5.55	0.81981982	0.835119726
5.6	0.821428571	0.836464307
5.65	0.82300885	0.837787199
5.7	0.824561404	0.839088919
5.75	0.826086957	0.84036997
5.8	0.827586207	0.84163084
5.85	0.829059829	0.842872
5.9	0.830508475	0.844093908
5.95	0.831932773	0.845297006
6	0.833333333	0.846481725
6.05	0.834710744	0.847648481
6.1	0.836065574	0.848797679
6.15	0.837398374	0.849929711
6.2	0.838709677	0.851044958
6.25	0.84	0.852143789
6.3	0.841269841	0.853226564
6.35	0.842519685	0.85429363
6.4	0.84375	0.855345327
6.45	0.84496124	0.856381984
6.5	0.846153846	0.857403919
